Toward Automated Test Generation for Dockerfiles Based on Analysis of Docker Image Layers

Docker has gained attention as a lightweight container-based virtualization platform. The process for building a Docker image is defined in a text file called a Dockerfile. A Dockerfile can be considered as a kind of source code that contains instructions on how to build a Docker image. Its behavior should be verified through testing, as is done for source code in a general programming language. For source code in languages such as Java, search-based test generation techniques have been proposed. However, existing automated test generation techniques cannot be applied to Dockerfiles. Since a Dockerfile does not contain branches, the coverage metric, typically used as an objective function in existing methods, becomes meaningless. In this study, we propose an automated test generation method for Dockerfiles based on processing results rather than processing steps. The proposed method determines which files should be tested and generates the corresponding tests based on an analysis of Dockerfile instructions and Docker image layers. The experimental results show that the proposed method can reproduce over 80% of the tests created by developers.

==> code/fail-1.yaml <==
fileContentTests:
  - name: "user jenkins exists"
    path: "/etc/passwd"
    expectedContents: [".*jenkins:x:1000:1000.*"]

==> code/fail-2.yaml <==
commandTests:
  - name: 'PHP intl'
    command: "php"
    args: ["-r", 'print(\Normalizer::FORM_D);']
    expectedOutput:
      - "4"

==> code/fail-3.yaml <==
commandTests:
  - name: "JAVA_HOME points to the correct directory."
    command: "$JAVA_HOME/bin/java"
    args: ["-version"]
    expectedError: ["Corretto-23.*"]

==> code/only-pro.yaml <==
- name: '/home/jenkins/.asdf/plugins/ruby/bin/install: RUN bash -c ...'
  path: '/home/jenkins/.asdf/plugins/ruby/bin/install'
  shouldExist: true
